Frequency-based Randomization for Guaranteeing Differential Privacy in Spatial Trajectories

With the popularity of GPS-enabled devices, a huge amount of trajectory data has been continuously collected and a variety of location-based services have been developed that greatly benefit our daily life. However, the released trajectories also bring severe concern about personal privacy, and several recent studies have demonstrated the existence of personally-identifying information in spatial trajectories. Trajectory anonymization is nontrivial due to the trade-off between privacy protection and utility preservation. Furthermore, recovery attack has not been well studied in the current literature. To tackle these issues, we propose a frequency-based randomization model with a rigorous differential privacy guarantee for trajectory data publishing. In particular, we introduce two randomized mechanisms to perturb the local/global frequency distributions of significantly important locations in trajectories by injecting Laplace noise. We design a hierarchical indexing along with a novel search algorithm to support efficient trajectory modification, ensuring the modified trajectories satisfy the perturbed distributions without compromising privacy guarantee or data utility. Extensive experiments on a real-world trajectory dataset verify the effectiveness of our approaches in resisting individual re-identification and recovery attacks and meanwhile preserving desirable data utility as well as the feasibility in practice.

==> tables/linking.csv <==
EPS		pureG   pureL   GL   
0.1     0.840   0.095   0.106
0.2     0.865   0.116   0.047
0.25    0.876	0.139	0.035
0.5     0.900	0.122	0.016
1.0     0.922	0.119	0.019
2.0     0.933	0.120	0.017
2.5     0.936	0.149	0.017
5.0     0.946	0.137	0.020
10.0    0.951	0.126	0.020

==> tables/recovery_point.csv <==
EPS     pureG   pureL   GL     
0.1	    0.3560	0.1912	0.0125
0.2	    0.3740	0.1900	0.0210
0.25	0.3260	0.1898	0.0210
0.5	    0.3860	0.1894	0.0080
1.0	    0.3950	0.1893	0.0070
2.0	    0.3830	0.1890	0.0060
2.5	    0.4140	0.1893	0.0070
5.0	    0.4170	0.1890	0.0060
10.0	0.3760	0.1892	0.0070

==> tables/recovery_routeF.csv <==
EPS	    pureG	pureL	GL	  
0.1 	0.4116	0.3361	0.3165
0.2 	0.4172	0.3336	0.3166
0.25	0.4188	0.3329	0.3159
0.5 	0.4210	0.3316	0.3151
1.0 	0.4232	0.3312	0.3141
2.0 	0.4237	0.3303	0.3118
2.5 	0.4241	0.3304	0.3125
5.0 	0.4246	0.3302	0.3118
10.0	0.4247	0.3302	0.3124

==> tables/recovery_routeRMF.csv <==
EPS	    pureG	pureL	GL
0.1	    1.3342	1.3422	1.4291
0.2	    1.3209	1.3422	1.4228
0.25	1.3158	1.3421	1.4230
0.5	    1.3131	1.3419	1.4196
1.0	    1.3103	1.3418	1.4179
2.0	    1.3108	1.3417	1.4226
2.5	    1.3106	1.3415	1.4198
5.0	    1.3114	1.3417	1.4196
10.0	1.3117	1.3415	1.4159

==> tables/timecost2.csv <==
D	    HG_local    HG_global   HG_total
1000	1.522	    14.881	    16.403
2000	2.752	    45.042	    47.794
4000	7.271	    131.950	    139.221
6000	11.033	    268.216	    279.249
8000	15.436	    488.373 	503.809
10000	23.122	    700.722	    723.844

==> tables/timecost3.csv <==
D	    Linear	    UG	        HG_t	    HG_b	    HG
1000	599.881	    42.253	    30.379	    26.401	    23.976
2000	1722.419	116.357	    74.185	    67.999	    63.338
4000	6249.151	328.379	    203.017	    178.685	    173.295
6000	11771.543	739.054     432.942	    340.041	    333.729
8000	20717.701	1185.920    604.431	    596.726	    579.766
10000	31374.018	1658.604	878.217	    859.902	    817.118

==> tables/utility_de.csv <==
EPS     pureG   pureL   GL
0.10    0.0037  0.0162  0.0115
0.2     0.0037  0.0157  0.0123
0.25    0.0037  0.0157  0.0122
0.5     0.0037  0.0154  0.0135
1.0     0.0037  0.0148  0.0139
2.0     0.0037  0.0148  0.0145
2.5     0.0037  0.0144  0.0144
5.0     0.0037  0.0147  0.0147
10.0    0.0037  0.0145  0.0145

==> tables/utility_ffp.csv <==
EPS     pureG   pureL   GL
0.10    0.9819  0.9118  0.9268
0.2     0.9827  0.9147  0.9492
0.25    0.9829  0.9188  0.9499
0.5     0.9877  0.9459  0.9500
1.0     0.9804  0.9527  0.9555
2.0     0.9868  0.9593  0.9494
2.5     0.9887  0.9235  0.9434
5.0     0.9895  0.9291  0.9440
10.0    0.9896  0.9597  0.9507

==> tables/utility_infoloss.csv <==
EPS     pureG   pureL   GL
0.10    0.5439  0.6259  0.6442
0.2     0.5267  0.6300  0.6427
0.25    0.5202  0.6307  0.6421
0.5     0.5107  0.6333  0.6411
1.0     0.4945  0.6348  0.6421
2.0     0.4875  0.6363  0.6395
2.5     0.4859  0.6365  0.6386
5.0     0.4778  0.6362  0.6375
10.0    0.4765  0.6364  0.6367

==> tables/utility_te.csv <==
EPS     pureG   pureL   GL
0.10    0.3262  0.3818  0.3867
0.2     0.2816  0.3689  0.3555
0.25    0.2637  0.3647  0.3436
0.5     0.2432  0.3667  0.3362
1.0     0.2254  0.3651  0.3308
2.0     0.2044  0.3671  0.3283
2.5     0.1972  0.3661  0.3251
5.0     0.1844  0.3670  0.3238
10.0    0.1783  0.3662  0.3223
